Observational Constraints on the Pulsar Wind Model: The Cases of Crab and Vela

As is well known, pulsars are extremely stable rotators. However, although slowly, they spin down thanks to brake mechanisms, which are in fact still subject of intense investigation in the literature. Since pulsars are usually modelled as highly magnetized neutron stars that emit beams of electromagnetic radiation out of their magnetic poles, it is reasonable to consider that the spindown has to do with a magnetic brake. Although an interesting and simple idea, a pure magnetic brake is not able to adequately account for the spindown rate. Thus, many alternative spindown mechanisms appear in the literature, among them the pulsar wind model, where a wind of particles coming from the pulsar itself can carry part of its rotational kinetic energy. Such a spindown mechanism depends critically on three parameters, namely, the dipole magnetic field $B$, the angle between the magnetic and rotation axes $(\phi)$, and the density of primary particles $(\zeta)$ of the pulsar's magnetosphere. Differently from a series of articles in this subject, we consider for the first time in the literature a statistical modelling which includes a combination of a dipole magnetic and wind brakes. As a result, we are able to constrain the above referred parameters in particular for Crab and Vela pulsars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
